A Variational Message Passing Framework for Multi-Sensor Multi-Object Tracking using Raw Radar Signals

The growing proliferation of unmanned aerial vehicles (UAVs) poses major challenges for reliable airspace surveillance, as drones are typically small, have low radar cross-sections, and often move slowly in cluttered environments. These characteristics make the joint tasks of detecting, localizing, and tracking multiple objects difficult for conventional detect-then-track (DTT) approaches, which rely on pre-processed measurements and may discard informative low-signal-to-noise ratio (SNR) signal components. To overcome these limitations, we propose a variational message passing (VMP)-based direct multiobject tracking (MOT) method that operates directly on raw radar signals and explicitly accounts for an unknown and time-varying number of objects. The proposed method is formulated for MIMO multi-radar systems and performs data fusion by jointly processing the signals of all radar sensors using a probabilistic model. A superimposed signal model is employed to capture correlations in the raw sensor data caused by closely spaced objects, and a hierarchical Bernoulli-Gamma model is introduced to jointly model object existence, reflectivities, and the reliability of individual radar-object links. Using a mean-field approximation, we derive message updates, yielding a computationally efficient VMP algorithm that simultaneously performs object detection, track formation, state estimation, and nuisance parameter learning directly from the radar signal. Simulation results in synthetic scenarios with weak and closely-spaced objects show that the proposed direct-MOT method outperforms a conventional pipeline based on super-resolution estimation followed by belief propagation (BP)-based tracking, particularly in low-SNR and clutter-rich conditions, demonstrating the advantages of direct signal-level inference and coherent multi-radar fusion.

==> pgf/closeTrackOSPA.csv <==
timeindex,meanVMP,meanBP
0,3.08534315219465,0
1,1.63211381818639,1.06685041187451
2,1.03835995446378,1.40200247763362
3,0.631508879042706,1.33292765956157
4,0.511363833887275,1.33966827822588
5,0.328394823217889,1.13176172871175
6,0.20762594671232,1.02728178591865
7,0.166829593175275,1.25513434558812
8,0.120354270145516,0.96065054431808
9,0.110839361307044,0.772607516003019
10,0.105546511517383,0.695255016301877
11,0.100760968777902,0.766312811094627
12,0.0981776607086882,0.431758461857925
13,0.0987482835542158,0.535301553898136
14,0.0856758995651016,0.550218341487692
15,0.083391598811556,0.549852500618355
16,0.082217132303668,0.423628365059217
17,0.0855279416258076,0.585000501592598
18,0.0897781844641976,0.499438288548327
19,0.0882606812623587,0.463918796792832
20,0.100096929463888,0.515326294606501
21,0.118562177118096,0.516638345238579
22,0.139976031758975,0.405696784449472
23,0.179671342300457,0.449174165406095
24,0.2301165376353,0.366967130093788
25,0.277112446926667,0.316212278620248
26,0.301513458216458,0.285761284042432
27,0.303389182269852,0.419864585622035
28,0.291723073322758,0.322836538753377
29,0.276502316060311,0.387573306538205
30,0.231598015893936,0.420276742503164
31,0.178560634635521,0.512222744021136
32,0.132301286158371,0.478881705539947
33,0.126753443222873,0.666171411268529
34,0.161695768795517,0.580768190664729
35,0.202981533535739,0.503062639989621
36,0.237507456107226,0.570476502843342
37,0.258553214582846,0.474689193813474
38,0.268353106980234,0.363089812574452
39,0.262005506114712,0.294235709229706
40,0.251030345734904,0.352793221653765
41,0.240922846970615,0.319754131716269
42,0.23387332058354,0.45854592050082
43,0.224536483465359,0.509538808858945
44,0.213757225324355,0.32943398443289
45,0.20621616376835,0.341526154632197
46,0.196329925579893,0.397297882701145
47,0.192140793619063,0.468251261935952
48,0.184616379224018,0.450202716315238
49,0.186185465182522,0.533191991832387
50,0.184282261251113,0.446862455448657
51,0.180927711033542,0.375675829674614
52,0.180906667252291,0.448689248089018
53,0.182753505141205,0.519876661973
54,0.182504122046932,0.515218472599407
55,0.180007442972487,0.481512939164977
56,0.185370240515588,0.459488761531865
57,0.185845344919945,0.589257549028473
58,0.189424126206371,0.482788888205921
59,0.190445115506857,0.519427301218215
60,0.1926313282048,0.524048556548223
61,0.194738256929579,0.434326738273677
62,0.194713661005535,0.453035197764937
63,0.195843576143473,0.383405138701271
64,0.197071837929942,0.459996910174588
65,0.196697249997009,0.422034833013131
66,0.201842414447009,0.43328776143432
67,0.199796160028701,0.405606108267067
68,0.199179843372765,0.2876445725215
69,0.203042743385869,0.31892849113939
70,0.200968368807508,0.278064688906497
71,0.201840452698293,0.337683797149125
72,0.189512222321303,0.398498940278616
73,0.192375395834169,0.403004633846707
74,0.191055246515904,0.364109440645825
75,0.187549442450609,0.356870295259061
76,0.190107719949181,0.451944754810803
77,0.190995268600793,0.447274794321495
78,0.194011397950169,0.465244030122995
79,0.194082893617879,0.423100153349941
80,0.197732384950473,0.523620844260223
81,0.201049721585343,0.633134936323119
82,0.201496851047083,0.548070391646667
83,0.202499788489985,0.570420077342389
84,0.203860567306271,0.601022702583944
85,0.20507900493964,0.561464990921342
86,0.204117390671625,0.50824334918577
87,0.201699813818373,0.53035362261807
88,0.198565292864398,0.613101485393825
89,0.199762781270971,0.649856932419161
90,0.199830853545172,0.673538357940891
91,0.201390032018922,0.680634131911175
92,0.200707915348104,0.693782039631974
93,0.201779192475821,0.740184981263226
94,0.201470954515335,0.78204914023858
95,0.202146476733965,0.723566099856188
96,0.202281990858698,0.763727189313053
97,0.204414136805046,0.745979842935499
98,0.20368868185493,0.74838220145489
99,0.20478170350175,0.821531892982008
100,0.201802010584797,0.836630529617191
101,0.202592984108179,0.807219374072922
102,0.203756233924352,0.864817974651086
103,0.203950747447021,0.970804941879775
104,0.205092098807107,0.939230175443386
105,0.206516218301237,0.918847210671652
106,0.208123608827728,0.902806207797323
107,0.206837816686881,0.876967871942963
108,0.205162573954509,0.872806213506554
109,0.20489787619021,0.8157747603194
110,0.206212662698405,0.900905641436208
111,0.205806838545702,0.81187052182169
112,0.204689182942243,0.846044769150037
113,0.204807643731898,0.827351589121136
114,0.204767241219277,0.872652979911897
115,0.203044197932943,0.896951994418684
116,0.201630164939904,0.878279931816395
117,0.197442983649695,0.903207301071224
118,0.195304132310613,0.875704115735551
119,0.194647122622077,0.836897156122003
120,0.196349970264681,0.791843378432145
121,0.195518954527807,0.807694826484732
122,0.194173296922813,0.758565354713312
123,0.194748310740508,0.640720515309181
124,0.195257834276807,0.628068660488926
125,0.19212040680993,0.505826089110899
126,0.190153826981391,0.540658010599612
127,0.189874437168406,0.45460830035463
128,0.188587960237028,0.551196161732439
129,0.189885687408831,0.589782757554583
130,0.188578444313278,0.575085828388478
131,0.187533931671039,0.608634929015781
132,0.187938348281227,0.557807855703775
133,0.189107959298006,0.542481610199497
134,0.186130828348302,0.462982580697997
135,0.204310994026062,0.431671692060408
136,0.203611136437549,0.411972057648294
137,0.201536899055656,0.399267590916908
138,0.202556271032153,0.549650698578585
139,0.200787667122039,0.410122165109871
140,0.205066867844538,0.587076609469731
141,0.205614397658638,0.563875733351535
142,0.203219562454883,0.585835705149859
143,0.202693515909611,0.576379865525681
144,0.203364147851114,0.594337907722638
145,0.203790218482862,0.587579682807621
146,0.205223429594693,0.580440175403089
147,0.20352853286753,0.657611164572186
148,0.20346627474024,0.586692922585064
149,0.204088967937907,0.558971843915579
150,0.202026965815408,0.466857553372536
151,0.220638772812671,0.555517488712948
152,0.219924626115776,0.598107002904673
153,0.217410807908646,0.502360345932018
154,0.21638137072133,0.522259854069142
155,0.220604327366741,0.558749138689381
156,0.217960333967103,0.451503644846306
157,0.217806693322368,0.416912738953916
158,0.216135919415137,0.399636841596568
159,0.198855782788743,0.37226858533908
160,0.197637555763222,0.413202973111088
161,0.196018094223135,0.414136869739294
162,0.195567064747619,0.405946167540261
163,0.197296246951206,0.489472491364365
164,0.179613273893277,0.435259413621276
165,0.179066577193557,0.456924439482973
166,0.179022512731812,0.440310481478774
167,0.179210635781674,0.500462986239058
168,0.180512564690616,0.489250620359359
169,0.149856911468562,0.576919298161763
170,0.108431963491443,0.418921760008268
171,0.088803009901638,0.364793288700367
172,0.117862195059274,0.314132701990722
173,0.142314275574189,0.414638452483207
174,0.146445696977176,0.572094740430478
175,0.150467842927416,0.521280531472545
176,0.171226955471358,0.377293619960859
177,0.160340437939984,0.425779002218287
178,0.144229993823206,0.3268895200957
179,0.142176152913303,0.327692138457337
180,0.110564840079686,0.43610025668268
181,0.0907439163268389,0.558615777089014
182,0.0794235045039377,0.514773657519974
183,0.0680511357181067,0.518041666512293
184,0.065141408377905,0.518278503769853
185,0.0686911304389403,0.510300048031601
186,0.0683355213294064,0.760950344152174
187,0.0690994391926492,0.679061119837301
188,0.065114695053791,0.887718289186865
189,0.0646931309786909,0.794229842367682
190,0.0653556864583196,1.11127202891633
191,0.0659533981966889,0.978150271288901
192,0.0667741281683288,1.2449193465277
193,0.0645984227225005,0.971587963836743
194,0.0673028402721179,1.2029293252527
195,0.0665753863882995,0.775426152254159
196,0.0651526325581355,1.03349953033818
197,0.0629770380962793,0.752537003515301
198,0.0644950118827409,1.17603002407164
199,0.0657471041603066,0.722097438939456


==> pgf/crossingTrackOSPA.csv <==
timeindex,meanVMP,meanBP
0,0,0
1,0.115660154895647,0.646764264614357
2,0.271605296787175,0.945710264176894
3,0.152813058545561,0.966403888496999
4,0.209390684890845,1.24917212494341
5,0.257986445249796,1.52813698476282
6,0.28063405366013,1.59784761416469
7,0.367574136536468,1.8402465381257
8,0.373260057061428,1.86839587642993
9,0.306978829328552,1.64006361213304
10,0.316327225038458,1.78298760738004
11,0.361146177770738,1.9315736602425
12,0.300192171810669,1.79788931766578
13,0.263897040601286,1.73204004966134
14,0.225125044235525,1.77065476002682
15,0.221913862310576,1.49643499080595
16,0.194767909490829,1.4809321665438
17,0.23374838259458,1.32536694577632
18,0.21055451589357,1.09039457199206
19,0.196356814820325,1.05967847604478
20,0.242686690560921,0.896922792266668
21,0.174354136337016,0.80128478395183
22,0.161539395378483,0.56484338757702
23,0.144600892782771,0.510845264077929
24,0.11901814933213,0.482425402194452
25,0.103441463292584,0.468752750576434
26,0.100432737217246,0.447199652037313
27,0.0972086132518219,0.413827995154737
28,0.0925003684644072,0.31195962373593
29,0.0883468451555548,0.251104343560669
30,0.0728941341924788,0.306626839500541
31,0.0766954217894187,0.247528442378769
32,0.0777245844034218,0.277306722257866
33,0.0638776061113545,0.234829613073677
34,0.0619568336996005,0.279180104151305
35,0.0634079645661903,0.260075868075546
36,0.0633810541460386,0.283682704331781
37,0.0631206554909426,0.385327858242477
38,0.0624771273598716,0.309117547258653
39,0.0619806995211394,0.294315324272162
40,0.062990439517818,0.293001875569076
41,0.0628664603824832,0.318338647895699
42,0.0633508981450259,0.346665112195585
43,0.0616386807495192,0.263177023211379
44,0.0616201882886246,0.19894501763687
45,0.0603646302041007,0.273618549375742
46,0.0613421467672038,0.277247011788993
47,0.0583910077538254,0.244506079238589
48,0.0598843133324699,0.192296138948771
49,0.0602528514784606,0.194251182544174
50,0.061572622284364,0.213248127397369
51,0.0615934709680605,0.282441137321875
52,0.061338326203339,0.216060484582025
53,0.0616768503104829,0.215889237323897
54,0.0611766705440011,0.254513163117103
55,0.0612957435734186,0.295198288039628
56,0.0621986464820095,0.255808536207993
57,0.0615206839337546,0.212071993253568
58,0.060726677869027,0.228834297887129
59,0.0612623100063619,0.20207634735985
60,0.0599931995548028,0.166774364890352
61,0.0602405137001287,0.210961498128295
62,0.0591838840761073,0.165520527569089
63,0.0589975999332519,0.181429138598646
64,0.0598343807262906,0.136502791414043
65,0.0603067319114494,0.186471877758361
66,0.0601665911651615,0.122321947235798
67,0.060525586627833,0.204384279175266
68,0.0601578087945751,0.238025873470145
69,0.0605910316434461,0.141476349089675
70,0.0592942033939273,0.14214048662382
71,0.0623706391589142,0.186386057205307
72,0.0612235038803199,0.141592600627336
73,0.0598013091367564,0.162352864613508
74,0.0596322811867174,0.166004011058849
75,0.0595893642161535,0.235263932324684
76,0.0620033151087618,0.226646958542577
77,0.062005418757428,0.194675797395773
78,0.0638387512432278,0.277761142693234
79,0.065079782603027,0.210776939007492
80,0.0654754072591246,0.238747419891687
81,0.0653583498792684,0.202461052846328
82,0.0659448518150803,0.279053875805965
83,0.0639579873773259,0.195699179659014
84,0.064219100169098,0.178336564673802
85,0.0653964660949323,0.228764952493927
86,0.0656178601918671,0.200058738832791
87,0.0657600714408069,0.120779895469902
88,0.0670915037805152,0.176497675030751
89,0.0675597434923159,0.134498674078252
90,0.0677876895848087,0.13068284756534
91,0.0660426607767251,0.120023096168588
92,0.0675193469697027,0.13220203819606
93,0.0669009857544408,0.178172095305967
94,0.0664808837680292,0.145996000592142
95,0.0662419458962383,0.159370438026724
96,0.0672047853240565,0.176808520886039
97,0.0682032089463094,0.17464915497936
98,0.0704181718245977,0.204424874051069
99,0.0729154587268863,0.209449583883805
100,0.0740027556162237,0.182811456051567
101,0.0757432491254864,0.218542088557803
102,0.0770759520373921,0.251601742513798
103,0.0800706106206707,0.33061873078576
104,0.0795196165142301,0.325844427733004
105,0.0806500206481335,0.379580497207974
106,0.0843203998389431,0.346915585341742
107,0.0847757115692528,0.429488003548614
108,0.087198092930474,0.425155632063038
109,0.089350347383367,0.391124305637553
110,0.0921650494039474,0.497153046093151
111,0.08966482345317,0.509860812487251
112,0.0893543686797967,0.489867809917674
113,0.0884401231776774,0.544969655252921
114,0.0866849131606442,0.463898540177031
115,0.0837276022753567,0.476950722519339
116,0.0838000055229786,0.454525505913142
117,0.0818810455307041,0.50157602467276
118,0.079202911602502,0.47280737877643
119,0.0773011124770078,0.506191883713786
120,0.0762315896639009,0.498409038515176
121,0.07460573735274,0.488770513551157
122,0.073388876401515,0.569955059993758
123,0.0718143676049555,0.484933331726493
124,0.0727166398945496,0.512721073359811
125,0.071085009888463,0.539015638005929
126,0.0690998128170074,0.530303564132495
127,0.0672257010724358,0.547710302611596
128,0.0678842050199224,0.526896224671257
129,0.0644683712173976,0.476309606866494
130,0.0670419742624071,0.47346402324732
131,0.0658566814740143,0.407898160433077
132,0.0651291069221827,0.419617634602444
133,0.0633220218013925,0.407505982415849
134,0.0622813904599598,0.396077658777042
135,0.0633922994401256,0.390017871874594
136,0.0644345234430262,0.400358518088113
137,0.0654342258760305,0.358540323764575
138,0.0667676164746771,0.440451705464194
139,0.0669360169165196,0.405904247535692
140,0.0654534289798573,0.413110255818777
141,0.0652053626455462,0.353319879303382
142,0.0636070572430611,0.348285912948492
143,0.0642293491941843,0.30382457428629
144,0.0632120508955046,0.260122639876257
145,0.0632341141944104,0.301652633840258
146,0.0622088186640109,0.286932573168259
147,0.0620483843544849,0.283158429950677
148,0.0627724900071668,0.218514444668965
149,0.061806335950742,0.258150762071895
150,0.0619991996614673,0.231195024650248
151,0.0648382073134143,0.188400597117185
152,0.0655503284208065,0.210887828761485
153,0.0636206737665461,0.218350175419223
154,0.0627172941208948,0.175689604888795
155,0.0631000936166726,0.212146517628669
156,0.0622108747901969,0.152922893507435
157,0.0626413287999349,0.163507320337181
158,0.0614000827714797,0.156149704207238
159,0.0603377267949018,0.208647755089811
160,0.0596846401667237,0.190989779990087
161,0.0611395714433559,0.237930108683922
162,0.0612785327711913,0.197362574336085
163,0.0605051090651223,0.176922757233138
164,0.0608018145449222,0.191911549130604
165,0.0644823359023405,0.216431788693107
166,0.0640295427269281,0.211041145988004
167,0.0620606367812437,0.212132212614242
168,0.0635157348668679,0.1981844592477
169,0.063387245985122,0.175833251159298
170,0.0629059222412765,0.171790592450441
171,0.0616356750385588,0.189240676896347
172,0.0603247554648164,0.137645934631817
173,0.0602021862037272,0.167721954817322
174,0.059994436597005,0.203670380901333
175,0.0608382682390918,0.313360856717623
176,0.0600520394914687,0.228944525907858
177,0.0608507784203133,0.159390692285472
178,0.061640432690113,0.223767261614832
179,0.0588336146810096,0.222271138189699
180,0.105164361359617,0.618351052825849
181,0.177323053490086,0.71339784463105
182,0.111010576488403,0.726279262715531
183,0.144999934034711,0.875136463430386
184,0.1094359777359,1.20081413225398
185,0.21974409822446,0.971040502480343
186,0.163499696338011,1.03903381705292
187,0.242402734921081,1.27507148309672
188,0.104469918321696,1.39571226794917
189,0.191717967082318,1.42753608778265
190,0.10917036721338,1.35667295897563
191,0.156412293927028,1.56571285771557
192,0.113943547824853,1.4270429084687
193,0.136411180592987,1.4439260417413
194,0.2334764148587,1.54686730162569
195,0.185406600696302,1.29135863462363
196,0.0993332062075263,0.994942174572818
197,0.0944214431208222,0.79474572072279
198,0.122148530171619,0.593164287885069
199,0.222222222222222,0


==> pgf/crossingTrackOSPA_NF.csv <==
timeindex,meanVMP,meanSBL
0,0,0
1,0.0331549787804337,0.336108160166329
2,0.067103236628259,0.720651507583662
3,0.0901624251178989,0.86804376674285
4,0.126255719921113,1.10498775721889
5,0.0957680638737116,1.36786249925617
6,0.113696005830861,1.56736172658792
7,0.139969259148832,1.81603186609175
8,0.132633449260914,1.77485662947766
9,0.138665851744986,1.5453080890301
10,0.147821999566314,1.71974323426074
11,0.141502112368631,1.41382552717081
12,0.131579523337423,1.51285535911326
13,0.157906166125399,1.56459742291549
14,0.140489836186085,1.30470138900177
15,0.135254112649422,1.29107024664082
16,0.128604032849828,1.17588079612636
17,0.13649152539107,0.906460722361081
18,0.1617949088462,1.05053541582661
19,0.166889299750072,0.799267851964769
20,0.15218400665157,0.66083688121568
21,0.149670830345148,0.476372902599762
22,0.13732145398612,0.380884497382452
23,0.129474238968323,0.311850535517486
24,0.12097623960111,0.246923583286415
25,0.115673448473982,0.158641814615992
26,0.111701616784808,0.125447811994175
27,0.110416938415507,0.11986555172722
28,0.106566849414814,0.115102942212547
29,0.106271146541007,0.113930247544693
30,0.106622707496516,0.112327794827792
31,0.106022383236457,0.110375825683322
32,0.0914510917355538,0.099873994973082
33,0.0908261630512478,0.0955451380877192
34,0.0897807160245449,0.0964134823979588
35,0.0891790189926222,0.0932971246052876
36,0.087557919991464,0.0911513281592722
37,0.0895853111804801,0.0953591464824398
38,0.0901441397433875,0.0997286627199978
39,0.0893563459030462,0.091758101719116
40,0.0747041125530977,0.0925780243688061
41,0.0735301968383015,0.0889556022815948
42,0.0738080353025625,0.0925567539902899
43,0.0712355784680481,0.0885777799793515
44,0.0708600123291234,0.0861005507682943
45,0.0719859105079008,0.0941249832228942
46,0.0723300880395075,0.0931838109532095
47,0.0727746296265935,0.0909964533542687
48,0.0708961798650459,0.0923243477654214
49,0.0703520784405046,0.0919787162229934
50,0.0721199095197995,0.0959495512020659
51,0.0725683712636514,0.0912896532074962
52,0.0727699957761789,0.0902888260837286
53,0.0721959118637243,0.0900163399232927
54,0.0712499899108163,0.0872129239261806
55,0.0722328440739496,0.0926709102730194
56,0.0716021210404951,0.0889148444649989
57,0.0712547140434051,0.089562988737765
58,0.0727324841110804,0.0948224169371329
59,0.0739682211350801,0.0943843602357457
60,0.0753509659728931,0.0931260953035846
61,0.0752264564171892,0.0936737915517284
62,0.0737237395779872,0.0910532858565792
63,0.0732642396176454,0.0899498072922476
64,0.0719733922088213,0.090086304700839
65,0.0726904411383308,0.0913240650913896
66,0.0719505493603416,0.0940300035599599
67,0.0712856778040028,0.0918708270754874
68,0.0736574873902854,0.0950841771749754
69,0.0717308637859427,0.0910908283509726
70,0.0728726218246101,0.093644083674563
71,0.0727303282091107,0.0946777728718614
72,0.0748913379579199,0.0980234235848767
73,0.0739492584525224,0.0920220568396149
74,0.0736670474859487,0.0919254462933138
75,0.0729585028278692,0.0917583596050724
76,0.0754056265010938,0.0957266111473705
77,0.0750378866993675,0.0968415398003911
78,0.0737115467682397,0.0922496880084222
79,0.0735029251811156,0.0916332933176959
80,0.0741064151909302,0.0981187498730823
81,0.0742233071174187,0.0960701157382513
82,0.0764907031275992,0.0979653861456774
83,0.0776025320659004,0.102262048825818
84,0.0777736164071408,0.0984875051871418
85,0.0775920172256386,0.0964432627122431
86,0.0760333037008148,0.0972178743845436
87,0.077234019503056,0.100164668406307
88,0.078494320861894,0.101311899228642
89,0.079143277482539,0.100084383064222
90,0.0797153269602717,0.101584528686448
91,0.0790097843201764,0.100906335673844
92,0.0799801518855886,0.106566000674533
93,0.0787255503857864,0.106145800332079
94,0.0787720667027293,0.110882470562406
95,0.0787211146183326,0.11687210437152
96,0.0804984324392138,0.120810357756653
97,0.0815327790919384,0.125607902879457
98,0.0832072683790775,0.142899097975829
99,0.0858875578121081,0.149532702429554
100,0.0856303234128183,0.149985148910584
101,0.0884134123091277,0.141838886094509
102,0.0927190878769208,0.150433629701734
103,0.0949556381889093,0.166388610577792
104,0.0960692372806479,0.173301624080008
105,0.095828797770219,0.19209828170552
106,0.0972090193006329,0.199805905879366
107,0.0990712074200065,0.20220428920393
108,0.0997408311634322,0.203610509748242
109,0.10041060739193,0.20431083553689
110,0.10102927494554,0.239461457033084
111,0.10456468142788,0.268714972216233
112,0.10508929269776,0.321420664837594
113,0.104340342902071,0.309547175172299
114,0.102493724926101,0.274836477172829
115,0.100177467875194,0.295048747904067
116,0.0960659290288173,0.288971475566999
117,0.0942329687055201,0.28216913225934
118,0.088787438118076,0.288788021224278
119,0.0871452493410965,0.267223678392996
120,0.086679243209245,0.279503711375541
121,0.0852728225125849,0.276976920333289
122,0.083166570487042,0.274159714569192
123,0.082542421907573,0.27763797665486
124,0.0819329049534199,0.277759967682898
125,0.0809618357189741,0.289995367027541
126,0.0806272388250456,0.293967789893807
127,0.0792990013178952,0.296977505243097
128,0.0782329618593285,0.281193089860843
129,0.080069455313651,0.28337822443879
130,0.0773788766173546,0.269284396905566
131,0.0792087385302226,0.24845885052082
132,0.08019888277815,0.233503201620882
133,0.0803313543254728,0.216034917691813
134,0.0796538926285224,0.194442717153019
135,0.0797674179439427,0.197548365464754
136,0.0793010825059077,0.194825408758283
137,0.0767580901074917,0.183188776014411
138,0.0756675490861242,0.194217495340356
139,0.0762422797991019,0.176403601714332
140,0.0739758515438792,0.156583349443864
141,0.0750211918515561,0.153499115861942
142,0.0787921005504884,0.129841017574081
143,0.0761332243806933,0.121528268269718
144,0.075938441109279,0.124726693017313
145,0.0772648346557634,0.12693387056943
146,0.0762261154862023,0.121963315577845
147,0.075480855939341,0.116654872143231
148,0.0763968029882477,0.122855728799754
149,0.075662923591555,0.125121060216669
150,0.073463505075118,0.124994564149866
151,0.0713703726145119,0.127516886733305
152,0.0724976467196855,0.129956813348975
153,0.0707528509278586,0.113254388332716
154,0.0709418236565515,0.109707931121692
155,0.0732893470666341,0.119205677096489
156,0.0737099031690135,0.104473480560547
157,0.0713298445597181,0.10223197973227
158,0.0709091329546371,0.101617876223523
159,0.0732320247140749,0.105952202651574
160,0.0723096621103264,0.0904170331022761
161,0.0745233948208249,0.092798566112004
162,0.075249347050719,0.0927115481303369
163,0.059263489976993,0.09137671603121
164,0.0577792775049989,0.0902720418375235
165,0.057628704539835,0.0924300480843997
166,0.0585662004542351,0.0904900421379922
167,0.0583722386746467,0.0882648109415061
168,0.0588158697753515,0.0886265082899878
169,0.05770079517433,0.0920998577505251
170,0.0591048424344959,0.0967677681889087
171,0.0571439791445899,0.0914425448150023
172,0.0584563002521578,0.0948813835330527
173,0.0588967760559372,0.108638799419223
174,0.0586771345962896,0.111624387361571
175,0.0575678874471456,0.105106856910326
176,0.0577391714740534,0.0893916479180068
177,0.0584643285089651,0.094767443817034
178,0.0585110517144965,0.0937604441253652
179,0.0579973324767978,0.0922503714120002
180,0.14173624365797,0.524187505189718
181,0.0913942671030174,0.524602404128047
182,0.0743122329076654,0.559757740633557
183,0.103845462310944,0.759080926303013
184,0.110515052174333,0.663606683319574
185,0.115606636646335,0.873561685593856
186,0.132953372956963,1.07243227043857
187,0.0912731066576823,1.12157544251101
188,0.155803493407584,0.99044708028017
189,0.194235225424634,1.10306062519058
190,0.164709123368098,1.15993594684384
191,0.157010399201826,1.26381289228885
192,0.20669992900131,1.34901727614723
193,0.152750192686979,1.18896968310973
194,0.115925097307522,1.02054953995809
195,0.0287268624573797,0.978538073309734
196,0.0511271252750101,0.806884796465518
197,0.126505881210197,0.632675142160059
198,0.260065375468667,0.352044277975962
199,0.166666666666667,0.0555555555555556


==> pgf/crossing_tracks.csv <==
Var1,Var2,Var3,Var4,Var5,Var6
NaN,NaN,NaN,NaN,NaN,NaN
NaN,NaN,NaN,NaN,NaN,NaN
NaN,NaN,NaN,NaN,NaN,NaN
NaN,NaN,NaN,NaN,NaN,NaN
NaN,NaN,NaN,NaN,-106.422155384173,-9.65530923749822
-42.2874692864933,66.40925953974,NaN,NaN,-106.357983459361,-9.0556879637319
-42.8694447281871,66.2406643576722,NaN,NaN,-106.296144193806,-8.45093800148969
-43.4543047385645,66.0713209775445,NaN,NaN,-106.235327660977,-7.85590476009153
-44.0395158250231,65.9029057341657,NaN,NaN,-106.173206311764,-7.2548128198178
-44.6298483860297,65.7408833062062,NaN,NaN,-106.105593882661,-6.65696551914665
-45.2174543134143,65.5672941721698,NaN,NaN,-106.041980478217,-6.06075899366726
-45.8020273660855,65.4014396035891,NaN,NaN,-105.965092330467,-5.46511541099702
-46.3876249812832,65.2306816141574,NaN,NaN,-105.881430702003,-4.8693765061449
-46.9731118922722,65.0605704438715,NaN,NaN,-105.799225837246,-4.27129946401339
-47.5670064040442,64.8833865475898,NaN,NaN,-105.720574144083,-3.67355248020267
-48.1611031084701,64.697092100618,-132.732136430761,100.285258721399,-105.643671449277,-3.07955282489324
-48.7540399136088,64.5105255371792,-132.406928233501,99.7792318992764,-105.559431605848,-2.4832529220987
-49.3431086521865,64.3254676449353,-132.07271017598,99.2764978480272,-105.482520658186,-1.88955539900014
-49.9367824744278,64.1418840853915,-131.742427729384,98.7643573540246,-105.400456542172,-1.29564609525406
-50.5283804832047,63.9643924956154,-131.402332313261,98.2486800892269,-105.318619626102,-0.697759418932243
-51.1206637563645,63.7835632538367,-131.065056984876,97.7337234590487,-105.223259123417,-0.102469912432724
-51.7221668154053,63.6056227639984,-130.717946673683,97.2189192063219,-105.132427934122,0.488712592124614
-52.3178250764643,63.429927560743,-130.371174103236,96.7044179392226,-105.041222320882,1.08158706871338
-52.9212190596733,63.2523812855193,-130.02069317312,96.1918840487819,-104.946449758911,1.67597484372179
-53.5257091442289,63.0750635016882,-129.674850719873,95.6806169301678,-104.845985478389,2.26488583746197
-54.1284440322223,62.8904298682569,-129.331532137269,95.1669124587197,-104.750996148488,2.85400512702479
-54.7254349075015,62.7093293825246,-128.981277531812,94.6460040535209,-104.654528623394,3.44373583790021
-55.3307068822884,62.5284352748014,-128.639702267301,94.1218209432334,-104.572922016784,4.03575082590951
-55.9369402121753,62.3505082656416,-128.30318883596,93.5978616153141,-104.481932854299,4.62211277486333
-56.5375203262305,62.1832034273821,-127.968220114012,93.0750504283865,-104.396721431078,5.21029648752318
-57.1384134957318,62.0048929597312,-127.634920075735,92.5565193824074,-104.308965361422,5.80035233510173
-57.7334399723119,61.8358681803156,-127.297613013005,92.0368712856544,-104.223661486009,6.38843220381567
-58.3303194485289,61.651371291904,-126.963379466461,91.5113915747891,-104.143308569451,6.97970491185267
-58.9353168266224,61.4747515317811,-126.628088752425,90.9837532897578,-104.069317903294,7.56720531829342
-59.5279755334962,61.2947256514795,-126.297684337337,90.4636536093562,-103.995885792303,8.15812170337471
-60.1146804880012,61.116074969775,-125.966407472038,89.9432203505537,-103.916879478878,8.74004203297663
-60.6908048731573,60.9404857385465,-125.639038329256,89.4290767407705,-103.829563919636,9.32193415035848
-61.268864158812,60.7606921777882,-125.310900563643,88.9121056758369,-103.746914295309,9.90889652387727
-61.8515553936085,60.5863749012222,-124.980365915483,88.3995328838093,-103.650977950956,10.4989888017812
-62.4359412877145,60.4123580221122,-124.644039706589,87.8920410346574,-103.563756137418,11.0769427639918
-63.0249206732266,60.2371568765906,-124.309862273297,87.37974323928,-103.468676646628,11.6612155967073
-63.6165134298734,60.0637514964811,-123.972246969998,86.8653111830179,-103.374988023704,12.2472491220654
-64.2112073431321,59.8934459355798,-123.632308433355,86.3547893038707,-103.280907897904,12.8295304710021
-64.8013323949591,59.7107400018517,-123.292419095235,85.8433597889728,-103.185156267826,13.4124325919543
-65.3901629404516,59.533717842364,-122.96326254153,85.3288808991833,-103.084272737533,13.9958707723381
-65.977505638216,59.3662502308977,-122.630167581843,84.8118384094924,-102.98949253353,14.5774985350979
-66.571836636419,59.1905402360733,-122.298401138972,84.2909762071384,-102.893642217072,15.1552859752659
-67.1619020592013,59.0241389028263,-121.97020128772,83.7655309664254,-102.790171830906,15.7350905222364
-67.7597642163581,58.8536239600274,-121.642310967916,83.2445930503092,-102.688112236807,16.3155776748606
-68.3517001910168,58.6722957350169,-121.318881533267,82.7216540897528,-102.58842712661,16.8966816591166
-68.9377285340225,58.4936911046026,-120.998363216196,82.2021658797887,-102.480865965959,17.4859433477664
-69.516485271746,58.318896836861,-120.673718107401,81.6868326351485,-102.377292037285,18.0699248676122
-70.0931925132766,58.1411226073961,-120.356289291837,81.1680316362549,-102.269341821447,18.6603370873609
-70.6688782400473,57.961149316829,-120.033342502643,80.6467026678792,-102.155575978585,19.2434236799449
-71.2476948440267,57.7754555866132,-119.708059895583,80.1186661086038,-102.04977006685,19.8298511353299
-71.8267366091551,57.5873057393985,-119.384221031419,79.5869877168292,-101.946837550562,20.4085547386424
-72.4035681322412,57.3961048875218,-119.060876057299,79.0602507474301,-101.842469812014,20.9816714539634
-72.9805934778624,57.2031031351183,-118.733568596743,78.5282667474293,-101.750467352279,21.5526259713463
-73.5606588285361,57.0106546077736,-118.406980696592,78.0043920096502,-101.657218635168,22.1347878051831
-74.1385419070053,56.8176425955466,-118.077891937609,77.4732812938911,-101.562230983778,22.7169868986607
-74.7063144226419,56.6232295265454,-117.756628166011,76.9473427699147,-101.471560253829,23.2963072244265
-75.2733797740497,56.4284670597714,-117.434246238611,76.4203540494662,-101.381279061624,23.8782207886881
-75.8400863561795,56.2332107490169,-117.112366219704,75.8922386590862,-101.295393710051,24.4623725157059
-76.409778756499,56.0412287086663,-116.790996212332,75.3635767552371,-101.207295902619,25.043363219643
-76.9816522239713,55.8505254888,-116.46501844486,74.8364213304973,-101.117787605999,25.6220979332655
-77.5500109958163,55.6519425106999,-116.139647745314,74.3036982116457,-101.02732364178,26.2013946644064
-78.1167227797041,55.453659674615,-115.815679958375,73.7706622717853,-100.94458804043,26.7712678445427
-78.6895749906271,55.2577576735853,-115.494251413061,73.2411558718647,-100.866541779094,27.3495127203077
-79.2590212477557,55.0679911991577,-115.165129716048,72.707225044347,-100.79292022384,27.9340043109348
-79.8255870093512,54.8794620684324,-114.828986652332,72.1807932490015,-100.712813112263,28.5172530449903
-80.396388255971,54.6925086591047,-114.499896260477,71.646766155355,-100.625018279937,29.092196929985
-80.9667346071004,54.5042411060813,-114.167962393257,71.1039989754236,-100.538338529964,29.6677213994487
-81.5372122566623,54.3168530899017,-113.832210621898,70.5721629346002,-100.461099780032,30.2484582004533
-82.1023304367673,54.1327878387963,-113.493191477053,70.0397632775533,-100.370220435072,30.83713395397
-82.6680012978592,53.952947931129,-113.146534432072,69.5058069315984,-100.278507118949,31.4180649205413
-83.2392420410335,53.7790781413723,-112.805285395602,68.9807256882848,-100.191428745055,32.0044971497261
-83.8128392617998,53.6015280017321,-112.467220036207,68.4440159145305,-100.112407696776,32.5839576579612
-84.387601750857,53.4312624336728,-112.127657939211,67.9086439333252,-100.036838656372,33.1649852345456
-84.9633017439718,53.2573319503664,-111.783156330551,67.3715662119966,-99.9556624753168,33.7518676789432
-85.5462583922108,53.0852226738191,-111.43541594722,66.8403762587438,-99.8760665372289,34.3422024007852
-86.1272788800959,52.9149368545548,-111.093751962213,66.3115873596538,-99.7973693997977,34.9387397728855
-86.7113445658384,52.740048664048,-110.75434975358,65.7823981200138,-99.7183437788501,35.5448489931246
-87.2942355053104,52.5705206846979,-110.410692919655,65.2528465343444,-99.6400523280338,36.1479355245636
-87.8737026051165,52.4003749733798,-110.070564540946,64.7237237106933,-99.5491892750783,36.754936803718
-88.4587319938112,52.2186806447567,-109.734671289476,64.202974204362,-99.4541154226536,37.3623810085046
-89.0364656882217,52.0292419535129,-109.400517017198,63.681020560974,-99.3552084211639,37.9614503282058
-89.6168903898099,51.845957295632,-109.05970932614,63.1591031839886,-99.261750960517,38.5661975886842
-90.1913491683028,51.6612346762147,-108.725201813607,62.6347081445691,-99.1687832644984,39.1734536286262
-90.7670742337418,51.4830138725624,-108.380144855191,62.1058232172645,-99.0782174355603,39.7694088178782
-91.3370240126236,51.3056016428812,-108.038866981896,61.5798500210006,-98.9830846268899,40.3693154395841
-91.904662805264,51.120621619855,-107.692903117529,61.0602447993577,-98.8913038274083,40.961853031116
-92.4746220269016,50.9313359437176,-107.342839134191,60.5472795823416,-98.7948059759804,41.5528483040491
-93.0455227041801,50.740035911802,-106.99234246056,60.0329278429816,-98.7030595105527,42.1487349961936
-93.6189979175754,50.5469208089957,-106.644779558836,59.5236023318919,-98.6150530344783,42.7465366886314
-94.1925533480431,50.3512674330722,-106.283334527125,59.0176086234876,-98.5337965897501,43.3392360286964
-94.7629619230365,50.1506559613344,-105.922449645129,58.5102301174277,-98.4525986473458,43.9341707038767
-95.3357967731478,49.9508294668955,-105.557217814277,58.006212800492,-98.3704212109916,44.5268819009633
-95.9027030163399,49.7489180831925,-105.191603882301,57.4987117164629,-98.2834598707074,45.1158180057024
-96.4671314930725,49.5420198655006,-104.8231330149,56.9848306551506,-98.1974230286656,45.6995969363464
-97.0292622026409,49.3294552422744,-104.457293413861,56.4720607330677,-98.106876374554,46.2891256805362
-97.5906514083572,49.1112411890619,-104.082881925638,55.9608910210519,-98.0155594125736,46.8886683371934
-98.1482178395257,48.8892679197248,-103.715457045678,55.4448199609834,-97.9216453608886,47.4836682751578
-98.70090515162,48.6748879425058,-103.347032471532,54.9278571242176,-97.8303014552288,48.0782500568595
-99.2569239623202,48.461832272992,-102.978396332267,54.4089384091484,-97.7291707324422,48.6751297843709
-99.8153621577689,48.2532160718803,-102.605722891813,53.8904015173417,-97.6330569737809,49.2712109522263
-100.374863634174,48.0434770561002,-102.231800205777,53.3665602012142,-97.5362108519912,49.8622726023632
-100.940704136655,47.8364451747079,-101.863616953779,52.8352237928113,-97.4475151960877,50.4577836374413
-101.502769065285,47.6345151502294,-101.495669804947,52.2968812451729,-97.3633386586848,51.0524968709365
-102.067251069487,47.4380050891621,-101.128620973866,51.7658267678495,-97.2784566257419,51.6489269120508
-102.629763256226,47.23686036675,-100.758329745762,51.2324256801241,-97.1973623524207,52.243600758673
-103.19211438808,47.0314524362966,-100.394150184546,50.6998655815286,-97.1239960490283,52.8343902855993
-103.755393931985,46.8308159975435,-100.023594003438,50.1657382694172,-97.0498008486953,53.430846008438
-104.321504294369,46.6281054788424,-99.6566577248571,49.6441231017942,-96.9745427988058,54.0217470411013
-104.88452473134,46.4299645896297,-99.284463095256,49.1198359916402,-96.8938438218228,54.6096997172456
-105.443749190245,46.2240106123735,-98.9161475068553,48.5963243076765,-96.8156386103445,55.1982094531662
-105.998785931922,46.0210854121068,-98.5473930967586,48.0672310205352,-96.7405263078139,55.7853418756548
-106.557601574837,45.824223859257,-98.1786303463397,47.5406617127801,-96.659095766687,56.3663531374767
-107.115897215925,45.6246759871581,-97.8090155176032,47.0159492938051,-96.577581354779,56.9497872788179
-107.67289481874,45.4221172287605,-97.4417966418229,46.4925265051324,-96.4943036910057,57.5362122305022
-108.228003160388,45.2187150128932,-97.0710006783845,45.9815563115173,-96.4054744854197,58.1215667198402
-108.778439001956,45.0069033518992,-96.7044943486255,45.4624369741192,-96.3197358202936,58.7102404356762
-109.323297032696,44.7974286416373,-96.3422549375386,44.9504632876629,-96.2353741073074,59.2910911515972
-109.870192730991,44.5841689806646,-95.977426093029,44.4321864507274,-96.1546896912722,59.867840918452
-110.420334734588,44.3716676164147,-95.6104549380838,43.922017322849,-96.0738592844017,60.4546826010908
-110.970072784185,44.1600746396582,-95.2431591855812,43.4140261010355,-95.9924116328659,61.0395947272647
-111.51711361939,43.9460939986798,-94.8725036709241,42.9163000972776,-95.9005193782031,61.6254599700458
-112.060979573166,43.7252559868067,-94.4997936985952,42.417303169938,-95.8132304191234,62.2110330229427
-112.608309902122,43.4969979536553,-94.1239434938933,41.916858595224,-95.7255949520849,62.7930360408722
-113.153023842563,43.2729697777648,-93.7412934695146,41.41447993517,-95.6303536818194,63.3701474189075
-113.702904042508,43.0409597257534,-93.3577147202837,40.9102971516205,-95.5383716634115,63.9417270173023
-114.251849752577,42.8098658245228,-92.9761423709193,40.4150589474349,-95.4418654156684,64.5155635973966
-114.801529026719,42.5748349914183,-92.5932827331365,39.9187299924184,-95.3469584761554,65.0884772645497
-115.360845439933,42.3504338687651,-92.2152748051753,39.4296935282115,-95.255797868357,65.6555545094254
-115.934036176696,42.1128052319814,-91.8340119219228,38.9373271857187,-95.1742684708284,66.2238319402052
-116.501433132834,41.8725767058876,-91.453176748618,38.4429223500583,-95.0911251043303,66.7870551719119
-117.065810864865,41.632170625364,-91.0770514354411,37.9514920120948,-95.0061363793695,67.3521570674684
-117.638422987643,41.3857809723286,-90.6914907929485,37.4600545814727,-94.9180569207562,67.9192928826509
-118.208523897335,41.1363499052203,-90.3039121042688,36.9697539708826,-94.8230110940604,68.4913244797904
-118.774901855736,40.8876711812088,-89.921444880664,36.4810958118748,-94.7267482573201,69.0635458011866
-119.3479233246,40.6334567734449,-89.5314899588019,35.9888550594423,-94.6286555523714,69.6356154779781
-119.908325591309,40.3833981645414,-89.1393653193155,35.5029475152878,-94.5327128733673,70.2034751632522
-120.466866134452,40.1321622873507,-88.7417907276605,35.0169430310341,-94.4287071492888,70.7714318398648
-121.025633407041,39.8820567569119,-88.3407675589616,34.5232473631221,-94.3185768859933,71.339149130955
-121.589018193116,39.6340338037318,-87.9400628302538,34.0332498436273,-94.2098643637845,71.9103768858106
-122.151993709589,39.3767133879434,-87.5343027007493,33.5397850435037,-94.0969581816765,72.4854874533788
-122.707636107679,39.129643698921,-87.1271454546731,33.0374217266608,-93.9779272441635,73.0658074955445
-123.269025172516,38.8837042873093,-86.7159277662892,32.5309408685413,-93.8657288154997,73.6372272889318
-123.829158168249,38.6334276921666,-86.302513291652,32.0312343235467,-93.7481215660209,74.2139070335096
-124.397140935163,38.3984384192643,-85.8920089156755,31.5301536045414,-93.6376748771668,74.7909443562437
-124.967670088619,38.1645294811119,-85.4844095397785,31.0310384179521,-93.5262232847674,75.3687381994888
-125.535437773118,37.9191840617995,-85.0808453314954,30.5283816082256,-93.4239949579547,75.9434652171242
-126.112596421057,37.6805857428792,-84.6748395728792,30.0249482554924,-93.3230308204501,76.5229144240258
-126.690074251471,37.4431350443006,-84.2699488501054,29.513189064658,-93.2161844669204,77.0964814589649
-127.270450100725,37.2054700370206,-83.8642696046899,28.9949248906627,-93.1058608078558,77.6716995855835
-127.852016122378,36.9592646658564,-83.4533241063882,28.4790226210078,-92.9862250579132,78.2353220871279
-128.431769805381,36.712489932142,-83.0410581956915,27.9645800220842,-92.8723682454466,78.8077448197038
-128.998960916184,36.4560916225875,-82.6253697950129,27.4462388578475,-92.7616075168129,79.3743243236532
-129.569800477549,36.2021338742552,-82.2087462434965,26.9249240823434,-92.6436919882429,79.9416836661284
-130.148995497391,35.9449345975849,-81.7948081637772,26.4064256004202,-92.5261447265844,80.5068267016195
-130.718886915169,35.6850724607831,-81.382771513133,25.8924625084855,-92.4015590915247,81.0658393107499
-131.288716729782,35.431899441024,-80.9671749694826,25.3772545868238,-92.2888718723581,81.6234290678218
-131.860763030636,35.182619230679,-80.5588163790923,24.855773690227,-92.1691099208212,82.1739139966251
-132.435747657769,34.9358352483771,-80.1442077091781,24.3364037784416,-92.048649025046,82.7199707213851
-133.015946624112,34.6900899839118,-79.732215526101,23.8120996863969,-91.9234676591091,83.2658934385635
-133.586254420561,34.4403584065554,-79.3138519313789,23.2892516634812,-91.8015654920825,83.8016404220573
-134.156243870917,34.1930235167595,-78.894768713796,22.7719376830204,-91.6832404470166,84.3292531664853
-134.727257583672,33.943427761708,-78.4806366794908,22.2634856066931,-91.5717479074775,84.8603016233648
-135.303489321521,33.6965124353548,-78.0673886851122,21.751397792105,-91.4571699757399,85.3926293880835
-135.871955715249,33.4490683243923,-77.6465600446373,21.232853642728,-91.3447437346519,85.9304950742946
-136.449946051055,33.1971216453682,-77.2288369073915,20.7190369315492,-91.238681131968,86.4684382586775
-137.038653470242,32.9524357769,-76.8043351358707,20.1982551759159,-91.1386851461867,87.0078739393988
-137.622362523163,32.7126652112886,-76.3817442231055,19.6823207539706,-91.0380939442447,87.546040647595
-138.211129660911,32.4651874332778,-75.9662910427004,19.1681571535219,-90.9484808732129,88.0897083057893
-138.789823364894,32.2185630815874,-75.5521793369855,18.6561661582556,-90.858138922011,88.6303778713319
-139.373464810965,31.978120550145,-75.1431331032084,18.1406677624228,-90.7825917685906,89.1653632342278
-139.953010832506,31.7406119057845,-74.7297825947382,17.6269137631732,-90.7106477507317,89.711995794389
-140.536468267699,31.502419986512,-74.3191780114281,17.1042736296751,-90.6417757935459,90.2603174343941
-141.115810828259,31.2608297374569,-73.9111999459992,16.590463663484,-90.5773523315295,90.8103751003298
-141.696027852655,31.027914159919,-73.4996998102026,16.0735750741018,-90.5057760245319,91.352901348883
-142.276738385899,30.7973456850932,-73.0904318156605,15.5508271433272,-90.4271913183059,91.8952474228877
-142.857516781628,30.5639581731447,-72.6823036257435,15.0354052151019,-90.347931636265,92.4463867380406
-143.44615312945,30.3261792369551,-72.2628934793959,14.5223648841396,-90.2747351494849,92.9956088128797
-144.028663574696,30.0928663897302,-71.8495140913982,14.0040094424492,-90.2057916232467,93.5436234614245
-144.614536755095,29.8632359257814,-71.4403817312136,13.4892918252052,-90.1358891255923,94.0844520578937
-145.200128180152,29.6404262598886,-71.0353777300579,12.9719831433056,-90.0618932479741,94.6276632834492
-145.779335782487,29.4150742915507,NaN,NaN,-89.9892246915009,95.169506606206
-146.361867528635,29.1950228373415,NaN,NaN,-89.9216010645075,95.7161390926022
-146.948665990156,28.9772777739001,NaN,NaN,-89.8525408694219,96.2575815998405
-147.536081908591,28.7542998094787,NaN,NaN,-89.7807116892386,96.8052093112062
-148.121344692568,28.5350024219919,NaN,NaN,-89.7099801049634,97.3520361532626
-148.707487287441,28.3225056589912,NaN,NaN,-89.6414281468959,97.9025698832683
-149.285973934884,28.1137164842632,NaN,NaN,-89.5704084608995,98.4564264753643
-149.854755380756,27.9043143606242,NaN,NaN,-89.4968204259179,99.0005587636084
-150.431556978055,27.6884182169553,NaN,NaN,-89.424979254099,99.5472106118505
-151.009999230535,27.4640625845381,NaN,NaN,-89.3493819654403,100.091356667318
NaN,NaN,NaN,NaN,-89.2708148941372,100.632249936895
NaN,NaN,NaN,NaN,NaN,NaN
NaN,NaN,NaN,NaN,NaN,NaN
NaN,NaN,NaN,NaN,NaN,NaN
NaN,NaN,NaN,NaN,NaN,NaN


==> pgf/handoffTrackOSPA.csv <==
timeindex,meanVMP,meanBP
0,5,0
1,5,5
2,5,5
3,5,5
4,5,5
5,5,5
6,5,5
7,5,5
8,5,5
9,4.91365400667712,5
10,4.90557076177034,5
11,4.89480887218079,5
12,4.91328055592121,5
13,4.89208194760143,5
14,4.89948696664112,5
15,4.76335284036325,5
16,4.7654798110243,5
17,4.69449591358396,5
18,4.37030711190729,5
19,4.42661208152419,5
20,4.46314108301172,5
21,4.46150592658681,5
22,4.42800383669503,5
23,4.50414552732193,5
24,4.35369887160783,5
25,4.2832397955778,5
26,4.23205560526455,5
27,4.0300398830132,5
28,3.82607310614052,5
29,3.77618593313906,5
30,3.64865076532288,5
31,3.67006227305818,5
32,3.40992367414828,5
33,3.38263946282817,4.90412437936987
34,3.22075687793706,4.90623856944008
35,2.85995316637358,4.89551655433762
36,3.12240543966173,5
37,3.22179917386884,4.90030068647358
38,3.09794502404406,5
39,3.13421901600907,5
40,3.33959175819613,4.78491306500223
41,3.02445534524591,4.93484464101701
42,2.73961203349019,4.73023773255063
43,2.47945333304592,4.90435161593452
44,2.64029141129493,4.90949686483678
45,2.82225491622369,5
46,2.72813431580119,4.78323147607405
47,2.78396045485484,5
48,2.69478451919278,4.89926826902017
49,2.36748225251646,5
50,2.44146129670194,4.79990250360061
51,2.30622085052933,4.90403021297448
52,2.17525637763877,5
53,1.97909343188282,5
54,1.79305837465165,5
55,1.73576984653777,4.80594906990972
56,1.54258286395139,4.89180117700587
57,1.4219701709852,5
58,1.51475288569692,4.89674145502133
59,1.49613099489785,4.81795514605487
60,1.53572250131333,5
61,1.44925601443044,5
62,1.43406656675049,4.89125429267302
63,1.4381902506283,5
64,1.34886081693446,4.90871036881795
65,1.36423318749405,4.7917971996278
66,1.34268869425376,4.79400867096682
67,1.27924077751177,5
68,1.2695925106519,4.81778032446467
69,1.159730587658,4.89049876891319
70,1.07552421917547,4.80781769533093
71,1.05184386452087,5
72,1.05536987950696,5
73,0.871820961627929,4.89354728967697
74,0.83822529910524,4.89904398230969
75,0.819409751133385,4.91374553719729
76,0.808941000422509,5
77,0.799645259295593,4.90888167570966
78,0.786395610361128,4.89642770893201
79,0.746893736550378,4.79682380106282
80,0.713511386428877,4.79284489542526
81,0.658615002126987,4.70495482407419
82,0.640217450460662,4.69158025014691
83,0.545509130066626,4.80870875337134
84,0.515571207328656,4.73832578158775
85,0.424909127393191,4.79456167732208
86,0.349237019073158,4.58914294991625
87,0.336993611542612,4.78876673855591
88,0.32888914600248,4.69285141717985
89,0.321863362647551,4.78981305250232
90,0.310691163744535,4.41965631625081
91,0.308450477959266,4.52347162496816
92,0.303687639956502,4.65693915174353
93,0.224002089173505,4.87220498400932
94,0.225714805418587,4.69883142320932
95,0.214341046755589,4.91078274314344
96,0.21465142412945,4.79792982071781
97,0.191181006597032,4.60638330300174
98,0.197658501150973,4.59249357851241
99,0.108138586657324,4.76966256637288
100,0.0964691287716427,4.50294215165928
101,0.102166991322414,4.63423909516005
102,0.120981965664953,4.89611897498747
103,0.10693970152125,4.80017210364203
104,0.109338724633732,4.71124495498676
105,0.0873869353637789,4.74335189857116
106,0.083309303833546,4.70662615496132
107,0.0972184831333474,4.37162138049255
108,0.0918132349879139,4.09862326631784
109,0.0966451932621382,4.63156018559199
110,0.101720908422216,4.53789569829107
111,0.101392275580173,4.31837670883342
112,0.106474869699518,4.34646837351744
113,0.0971713819782824,4.75054817824936
114,0.0999015759567667,4.73127541563488
115,0.0935259696776598,4.7049779008432
116,0.0870386674621649,4.63097023715012
117,0.0940591704457468,4.74832749689668
118,0.0813801136757176,4.59550210083573
119,0.0918329835461855,4.7194712118964
120,0.0965015613884297,4.91623227002921
121,0.0953832888316951,4.80206971494503
122,0.111263360552525,5
123,0.0933610589392213,4.79807393661545
124,0.085000526620472,4.90906898090679
125,0.0809939247244026,4.32029278338865
126,0.0818440121536487,4.28313882759811
127,0.0824827125978543,4.76531574534825
128,0.0895921265671609,3.95910965741571
129,0.0768875797553587,4.47519086341051
130,0.0786177560550004,4.56462724915954
131,0.0758969808020994,4.41561285636318
132,0.0704292348295148,4.3298538749173
133,0.0835128094242076,4.05743675026257
134,0.0770632917526115,4.29730658363066
135,0.0657404072384777,4.66362312972147
136,0.0647350528079252,4.21955578707946
137,0.0714948352205989,4.23500569693873
138,0.0795145468957448,4.07844934481227
139,0.0693870253551544,4.08311245515482
140,0.0656310935982974,4.37593446912044
141,0.0700513135330487,4.41545491276216
142,0.0707228625192039,4.50415134098396
143,0.0753303350574188,4.71611494986692
144,0.0767245145659716,4.59082821952449
145,0.0680423670081837,4.23423478978976
146,0.0703743413959892,4.46994556656256
147,0.0661616390818032,4.38901556259005
148,0.0631231378665331,4.15455371943226
149,0.0603068011572727,4.27835374271184
150,0.0717576602482951,4.24367423906358
151,0.0583668227642335,4.32139813579313
152,0.0653175020679978,4.22819974602838
153,0.0630959980410912,4.27797454411753
154,0.0667345190251276,4.05997293007302
155,0.0713372952481694,4.79402738787298
156,0.0642097550932048,3.99089011640129
157,0.0566104949277732,4.25843685031452
158,0.0569142370240806,3.85296881522023
159,0.0560032022747823,4.15016132550187
160,0.046982052341788,4.27802728986958
161,0.0615057215867582,3.31405753968097
162,0.0616767076504932,3.79340420793586
163,0.0567388778378783,4.00827708304297
164,0.0487162899763937,4.17129379627099
165,0.0561031560663462,4.44790227153934
166,0.0590251876642933,4.06947453846399
167,0.0591488357936437,3.86527281850228
168,0.0595352189776,3.82052683878521
169,0.0613427274183952,4.01494383033007
170,0.0653845744917753,3.94834477740686
171,0.061705012820508,4.17451412146207
172,0.0601164872454518,4.56842176037847
173,0.0616880958173301,4.11075209771238
174,0.0701445691619239,3.83150309853107
175,0.0653069840308706,4.18795716307747
176,0.05470296535307,4.17731519535261
177,0.0597459504539611,3.68878294803949
178,0.0572260118549401,3.91663151648164
179,0.0520290721455695,4.3583473222084
180,0.0503681747611707,3.7143732712467
181,0.0582053864914024,4.29339641282913
182,0.0570518286498446,3.24254960998055
183,0.0542745268367478,3.93148939340629
184,0.059020091859768,4.03359646631637
185,0.0604778466424349,4.10728662723162
186,0.0610353482049002,4.09260162750056
187,0.0566965989708307,3.96238241794296
188,0.0503654152635503,4.22176514287546
189,0.0493438628619037,3.60506533586952
190,0.0493402643041748,3.6545084850128
191,0.0556511402014084,4.04405991304624
192,0.0581836537097965,3.96445840482906
193,0.0646707158376625,3.52994453182337
194,0.063611605328268,4.27544147393313
195,0.0569709748341475,3.58350017001527
196,0.0582468986186443,3.68736656947524
197,0.0613893436448595,3.78835079707979
198,0.0697159507123808,4.12051398984796
199,0.0571113795456244,3.60931547488208
200,0.0566007270063259,4.01242212063063
201,0.067871045153314,3.76552806407525
202,0.0605842148037238,3.30347544002533
203,0.0623112781952753,3.80085152404933
204,0.0576006658160934,3.64742342305
205,0.053753840581128,3.51610317459683
206,0.0535971113138036,3.93005088515029
207,0.0557235926857375,3.68003967475278
208,0.0523128803897617,2.55024353567195
209,0.059342393050466,3.40211055182447
210,0.0672175540528609,3.29272414344452
211,0.0654659962412954,3.10576859295118
212,0.0577042776133185,3.35334983632126
213,0.061988834171539,3.53995142279256
214,0.0578895436667216,3.6546848408861
215,0.0613515618530755,3.2391824311242
216,0.0542734128608401,3.4224280047884
217,0.0594905051565991,2.85205671177044
218,0.0605038842847555,2.76974082525894
219,0.0521356809075987,3.19835077610958
220,0.0493933980709523,2.94925554498244
221,0.0567440837438554,2.42871531598581
222,0.0537494840912759,2.8581419030126
223,0.0636185756513964,3.26316366023444
224,0.0673997007894772,2.89073892966008
225,0.0681101059661085,3.63951590276989
226,0.0605700809272399,3.07544028044541
227,0.064278498378902,3.3845194005313
228,0.0647674779295821,3.68256478197976
229,0.0605780675318579,2.3547591664575
230,0.0690625863865161,2.73491948726916
231,0.0604381481506079,2.40846172689659
232,0.0614921875307283,2.97339337361811
233,0.0665102218644169,3.03604188938069
234,0.0667697844003869,2.98894076601096
235,0.0724174996893741,3.06647045564839
236,0.0576459232081647,3.22378462302825
237,0.064202736150626,2.47480828230974
238,0.0569696651138847,2.71823614432948
239,0.0625379390960178,3.26914779884155
240,0.0671132563890202,3.2631919065685
241,0.0766099581240102,3.39373402457882
242,0.086761123595683,3.30235160206144
243,0.0796813252144978,3.04364882051469
244,0.0771536431376922,3.28059370830069
245,0.0667726883694259,3.95983540116468
246,0.0620808680110891,2.94728492549309
247,0.0649933421014222,2.67413163006526
248,0.0686150872522193,3.06273401335693
249,0.0676472927673759,2.93030723935573
250,0.0650618567559796,2.96408113026174
251,0.0623934447614381,2.54670624316258
252,0.0578343312385669,3.01646415541471
253,0.052722277647084,3.09409908799396
254,0.056438336066216,2.91455332802255
255,0.0574115253242431,2.45125731869931
256,0.0553988374652938,2.87602872629755
257,0.0581467023610096,2.50952964910629
258,0.0592163854813729,3.11359928402566
259,0.0564661794557034,2.97898349215747
260,0.0649957636682091,3.13450100798893
261,0.0649860998671596,2.86079752357851
262,0.0540880877696255,2.56054960705167
263,0.0553075373880557,2.92417620812605
264,0.0602916057992408,2.66292720696851
265,0.0636882460672062,3.05691751662431
266,0.06810208151768,2.9149809453761
267,0.0689968892773081,2.78480751834335
268,0.0730600110081905,3.44872987313685
269,0.0753934851166682,3.35762798180357
270,0.0708423283559557,2.68702068386353
271,0.0679620942250208,3.31881157172656
272,0.0592524507616258,3.3306122439151
273,0.0566532931564657,3.61970519699457
274,0.0557915216378892,3.21442015651541
275,0.0538416769619964,3.29588134757179
276,0.0513748766398629,3.65774905128316
277,0.0537103303230621,3.40129043138778
278,0.0522047972886638,3.28926612801217
279,0.054482339456461,3.10962693252788
280,0.0455687516428097,3.40517015361941
281,0.0494780055716929,3.54834784808711
282,0.0574056180414424,3.97810707559506
283,0.0514955907941642,3.91024571484672
284,0.0555882341853295,3.55573134061895
285,0.0495197330534701,3.22170673091721
286,0.0615799585306087,3.47797594842093
287,0.0589155998984013,3.61081089101023
288,0.0513234205913022,3.83457677789499
289,0.0562075834482332,3.24690888302117
290,0.0603709104491927,4.18132182373164
291,0.0620075068930399,4.05217458386279
292,0.0619887145225744,3.66001500912108
293,0.0605858125158775,3.82053482277517
294,0.0555958382811569,3.59679268531459
295,0.0595731016210662,3.58900398429654
296,0.0585885795710023,3.69565838861137
297,0.0548380541374762,3.76101585035124
298,0.0515490057236934,3.75898122911827
299,0.0515187637118804,3.88591421073576
300,0.0581672138250743,4.27258289915488
301,0.0540803137467043,3.7147473633441
302,0.0513305884564052,4.15640299419388
303,0.0557023902503254,3.1125496104959
304,0.060320653662348,3.83859907823357
305,0.0560326345923659,3.98033440824881
306,0.0617293080711162,4.20313030623887
307,0.0581001477808999,4.31217688684705
308,0.0527314928902353,4.06249298349647
309,0.0557012982428156,3.82134063537099
310,0.0552634048444205,3.62025077412469
311,0.0562769403512508,4.19721635391245
312,0.0535895757125099,4.24394588085539
313,0.059269634933083,3.9482873969019
314,0.055115550386242,3.88909103810595
315,0.0561998298823735,4.04366226673285
316,0.0562085959647917,3.67524565951145
317,0.0587931330586542,3.16920921564275
318,0.0582053644292841,4.09740907108461
319,0.0590908468097455,4.3254455485202
320,0.0577213108741616,3.24256123403676
321,0.0585312891990782,4.0343855143844
322,0.0606612799113718,4.20864844888898
323,0.0594473439558252,3.57261625678685
324,0.0702437620504033,3.97507783003258
325,0.0696556094808561,4.06357135710099
326,0.0604118102713452,3.72518923469754
327,0.0619742235228153,4.34732404817577
328,0.0523828506582813,4.01806252367024
329,0.0586347736793399,4.31200745564111
330,0.0626218690331102,3.69650225306935
331,0.0619868940612478,3.7236326561591
332,0.0598215013038159,4.35691023929263
333,0.0627477185286159,4.05175577001121
334,0.0582292668652115,3.44033545883157
335,0.058966940739947,3.32762786321684
336,0.0592006725607494,4.0429558559091
337,0.0577294900625222,3.98796726112484
338,0.0636473146954952,3.76008904669042
339,0.0654857651204373,3.98931894252015
340,0.0708363272990282,3.58775154585328
341,0.0684058446051863,3.31309136590471
342,0.068701492232519,4.39801278546374
343,0.0563656155399957,3.74951042721017
344,0.0623952019760633,3.85012802183917
345,0.0675041116665887,4.11866477234344
346,0.0692587757763393,3.77619894056454
347,0.0696014926336577,3.37776714574651
348,0.0663446052714785,3.70106784663801
349,0.0677004509059631,3.76335495151513
350,0.0682887780223235,3.34340675519961
351,0.0609713841218282,3.82809700817448
352,0.0719483822573544,3.97933096671948
353,0.071659138370746,3.97415591174301
354,0.0635749743920275,4.04672043858049
355,0.0729962417991436,4.00585733828154
356,0.0742806154178704,3.89887726322317
357,0.0691101598665144,4.2251943120821
358,0.0649499940219632,4.67357045922241
359,0.0610297060822404,3.51814840622489
360,0.062789556829336,4.25946775799862
361,0.0642263257327531,4.13737028276246
362,0.0689769523702907,3.94309910121946
363,0.0640841090105447,4.29851090839858
364,0.0680865365571409,4.35981199333749
365,0.0577292599168747,3.05411423965867
366,0.0634236782246471,3.27107442352106
367,0.0582329861824424,3.38963750716293
368,0.0568795545788749,4.29721660802195
369,0.0604423332916503,4.18800322248256
370,0.0616175883101146,4.2863920049079
371,0.0568427698804199,4.29886789866709
372,0.0593756478464593,4.04949550544337
373,0.0636019871378715,3.51678628034003
374,0.0743702988473319,3.48154869910462
375,0.0701277139466725,3.50339058627023
376,0.068073084309005,3.71707271449123
377,0.0613319279631538,4.07137860353757
378,0.0665968361957872,3.96258543512932
379,0.0668105251195969,4.08034920678609
380,0.0705210461082866,4.25008500342645
381,0.0717312478728343,3.712854503232
382,0.0673473069594899,3.89556532986674
383,0.0672573625355276,4.06590070645978
384,0.0723704165919687,3.60567206599929
385,0.0668071345467346,4.27084497840813
386,0.0644657674464328,4.19808713638964
387,0.0721775153344316,3.9377305947851
388,0.0638117235320572,3.77908567912249
389,0.0650101432095009,4.26712037869591
390,0.0696664916341777,4.06434710656722
391,0.0643807692245372,3.84072678213597
392,0.0576450420426585,4.42277794041159
393,0.0601157628978523,4.33435162827449
394,0.058766136026862,4.36644262883487
395,0.0578161211858996,3.58748392090194
396,0.0621839681709166,4.00263074830776
397,0.058671737604088,3.90717489713913
398,0.06150283175136,3.82788543185626
399,0.0544193665918452,4.21392987010085
400,0.0583185561494311,4.06121925674047
401,0.0497161863511991,4.28164044452736
402,0.047779741923616,4.11767677235346
403,0.0539049503760668,4.0986226413654
404,0.0586246683862149,4.1854179311022
405,0.0591826457290766,4.5669681147209
406,0.0604066676071064,4.38076357886645
407,0.0647690419473647,4.12767124811147
408,0.0590199747514993,4.47712580175981
409,0.0570898997783819,4.06446019069315
410,0.0610226672957905,4.39486983328818
411,0.0660910487326028,4.24376972454379
412,0.0652943331886631,4.48752682120784
413,0.0699309623820393,4.80563071321527
414,0.0628869270812282,4.55677413587584
415,0.0616754142388015,4.57681079781059
416,0.063078044382605,4.37005449650064
417,0.0502637678391812,4.38382850896875
418,0.0638954292418568,4.2879363487944
419,0.0609038508360781,4.45629133877001
420,0.0526958046732566,4.57582625628777
421,0.0513529193237682,4.37321514744154
422,0.0600769917236176,4.43252677676468
423,0.0654811077539897,4.16064482409375
424,0.0591371144339552,4.07602670479201
425,0.0615249784416896,4.56810441880502
426,0.0607124914114373,4.71368748910528
427,0.0665713733662813,4.50782646079199
428,0.0734802283115878,4.61002489363855
429,0.0698372299253557,4.62952070228912
430,0.0638388914793463,4.34027625331449
431,0.0660042326376867,4.80306369675427
432,0.0731195106939709,4.8903190429594
433,0.0633576716043338,4.49479802564651
434,0.0646756385480333,4.47456951330898
435,0.0611715650908855,4.7173216839878
436,0.0559095339942715,4.79147504099522
437,0.0588003197351571,4.89228684908223
438,0.0606238573975506,4.32392730807395
439,0.0569383802321918,4.30218317944255
440,0.0569752313362064,4.3444524296199
441,0.0518546599877812,4.7313298950981
442,0.0502586342331913,4.90264057868842
443,0.0628126238453777,4.72887559019357
444,0.0629850352091354,4.61137381324067
445,0.060394845684491,4.43861751387663
446,0.0590388489930294,4.89536917169706
447,0.071720844330871,4.71031974235934
448,0.0694608606667389,4.47564625972113
449,0.0646637099645278,4.80276874045172
450,0.0759155185660152,4.59366613232986
451,0.0781149300783534,5
452,0.0701666361037608,4.90408471767846
453,0.07184313818788,4.8286486095956
454,0.0679942396421543,5
455,0.0705250101656994,4.89770770284264
456,0.0613218473801523,4.91540774001389
457,0.0748874546256268,4.82245772971388
458,0.0726830761710136,4.83825759543198
459,0.0759358795270716,4.55319192986414
460,0.0674336860010205,4.8254145133663
461,0.0705668476681977,4.62381817814003
462,0.0736449691601311,4.79378943072242
463,0.0839199440275198,4.89604427925629
464,0.088371318790386,4.79879716373334
465,0.085351798294936,4.81493179020045
466,0.0931119938461762,4.89543796121369
467,0.0846136541091928,5
468,0.0871927308282189,4.79380268205731
469,0.0901713522683394,4.89401928883152
470,0.0949077989881357,5
471,0.100388476420799,5
472,0.0939852604215004,4.79788102770968
473,0.0912145386268821,4.91902361206864
474,0.0922611669728755,4.73887507589465
475,0.0971382374646884,4.81761093918521
476,0.0972602778702672,4.81050248315323
477,0.0830306913023967,5
478,0.0771839213692967,5
479,0.0932591255252509,5
480,0.0952867974798498,5
481,0.0991221076939209,4.89733068577046
482,0.100007943296812,4.61389773832563
483,0.090458623260733,4.90529232270055
484,0.103108283023778,4.80041978756758
485,0.112383503116376,4.89910896473947
486,0.114362950513905,4.91724829822103
487,0.112462543176726,4.84907337842307
488,0.112670918351667,4.89990769712641
489,0.110686534095324,4.89647862854469
490,0.109151166658275,4.96793803077974
491,0.12210783908824,4.8935663034934
492,0.119957080369068,5
493,0.12198429335894,4.79238964772629
494,0.117765090635935,4.89457181826552
495,0.120119679255697,4.79067474064679
496,0.123316519643034,5
497,0.129319015820568,5
498,0.133323326189258,4.79824281169378
499,0.131417965163114,4.80555723637529
500,0.124851471968877,4.91388217012388
501,0.116901701528429,4.89598220680217
502,0.118170879625986,5
503,0.111948878723377,4.90570832965252
504,0.122815671866991,5
505,0.123253919443823,4.91276724535477
506,0.136063990131104,4.89374301553459
507,0.134774965397586,5
508,0.13107308718282,5
509,0.128751595329398,4.92602992307033
510,0.14003919499979,4.75270898914703
511,0.138856363396971,4.90151451734038
512,0.135256045504356,5
513,0.140278660119023,4.92121243999474
514,0.135427595874545,4.93822327672078
515,0.132456467880027,4.84985499454268
516,0.136868931743398,5
517,0.130530191150131,4.89432844874097
518,0.128715690211647,5
519,0.141062155255233,4.82187200703703
520,0.146909178025011,5
521,0.150607288165654,5
522,0.141921558092766,5
523,0.140822915964238,5
524,0.141460277484468,5
525,0.138600918448414,5
526,0.140614212625127,5
527,0.136206543383562,5
528,0.128235067749219,5
529,0.12293218043859,5
530,0.130255357769453,5
531,0.130181725959163,5
532,0.131989405282103,5
533,0.149250363728642,5
534,0.159802479087073,5
535,0.16754248975296,5
536,0.169264768922072,5
537,0.162643757819663,5
538,0.190537117884233,5
539,0.183090572612285,5
540,0.173644371869559,5
541,0.169494073439071,5
542,0.169791195628536,5
543,0.179987216316399,5
544,0.183775529759928,5
545,0.178399253792951,5
546,0.182713412429488,5
547,0.18566766274812,5
548,0.167647022573003,5
549,0.170275445470477,5
550,0.171555325661273,5
551,0.169524121445457,5
552,0.158442403086811,5
553,0.172904701725503,5
554,0.177395062897183,5
555,0.180956546316023,5
556,0.185428273706844,5
557,0.186118911231897,5
558,0.195171756388891,5
559,0.193653065739373,5
560,0.187278254721787,5
561,0.19546378494348,5
562,0.310634010612685,5
563,0.300585743126486,5
564,0.297921806727434,5
565,0.296896749939336,5
566,0.311232229591381,5
567,0.323617877366404,5
568,0.329110839378724,4.9200106917908
569,0.345359555946241,5
570,0.35162499210276,5
571,0.357975285798425,5
572,0.364471936358013,5
573,0.384757523383727,5
574,0.384828575800878,5
575,0.384630551139491,5
576,0.389785141214218,5
577,0.391281615776449,5
578,0.403383403990895,5
579,0.401086598619165,5
580,0.411328391388547,5
581,0.418323929223921,5
582,0.412850128532437,5
583,0.420441991130029,5
584,0.420897910428759,5
585,0.426936188778737,5
586,0.535478616342045,5
587,0.541519944382935,5
588,0.54789969435638,5
589,0.560211893922712,5
590,0.566771501946907,5
591,0.568910199021885,5
592,0.572084239740141,5
593,0.583602710256188,5
594,0.632753032916525,5
595,0.647447899212955,5
596,0.649701670331395,5
597,0.657104067720271,5
598,0.652897219696604,5
599,0.655258401128252,5

